The SARAO MeerKAT Galactic Plane Survey compact source catalogue

We present a catalogue of compact sources detected in the SARAO MeerKAT 1.3 GHz Galactic Plane Survey (SMGPS). We extract 510599 compact sources, with areas less than five 8" beams, from the survey maps covering the regions $252\deg< l < 358^\deg$ and $2\deg < l < 61\deg$ at $|b| \leq 1.5^\deg$, which have an angular resolution of 8" and a sensitivity of $\sim$ 10-30 $\mu$Jy beam$^{-1}$. In this paper, we describe the source identification and characterisation methods, present the quality assurance of the catalogue, explore the nature of the catalogue sources, and present initial science highlights. We limit our catalogue to sources with a signal-to-noise ratio $\geq 5$, as the catalogue is $\sim$90 per cent complete, and has a false positive rate of less than 1 per cent at this threshold. The bulk of the catalogue sources are previously unknown to the literature, with the majority of unknown sources at sub-mJy levels. Initial science highlights from the catalogue include the detection of 213 radio quiet WISE HII region candidates, previously undetected in radio continuum studies. We show images that compare the SMGPS compact sources to CORNISH ultracompact HII regions, thus highlighting the sensitivity and unprecedented uv-coverage of the SMGPS, and the potential synergy of the SMGPS with other surveys.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
